An Abaqus UEL implementation of the smoothed finite element method

In this paper, we discuss the implementation of a cell based smoothed finite element method (CSFEM) within the commercial finite element software Abaqus. The salient feature of the CSFEM is that it does not require an explicit form of the derivative of the shape functions and there is no isoparametric mapping. This implementation is accomplished by employing the user element subroutine (UEL) feature of the software. The details on the input data format together with the proposed user element subroutine, which forms the core of the finite element analysis are given. A few benchmark problems from linear elastostatics in both two and three dimensions are solved to validate the proposed implementation. The developed UELs and the associated input files can be downloaded from Github repository link: https://github.com/nsundar/SFEM\_in\_Abaqus.

==> figures/inp_snippet.dat <==
*Node,NSET=ALL
1,  8.00000000000000,   -2.00000000000000
2,  7.36064000000000,   -2.00000000000000
...
*User element, nodes=4, type=U4, properties=2,coordinates=2
1,2
*Element, type=U4,ELSET=four
1,200,199,201,202
2,125,124,144,145
*UEL Property, ELSET=four
3.0000e+07,  0.30
*User element, nodes=5, type=U5, properties=2,coordinates=2
1,2
*Element, type=U5,ELSET=five
3,176,175,174,186,187
4,20,19,8,22,21
*UEL Property, ELSET=five
3.0000e+07,  0.30
...
*Boundary
125,  1,, -0.00000000000000000000
125,  2,, -0.00000750000000000000
...
*CLOAD
1, 1, 0.00000000000000000000
1, 2, -5.59705688532899614529
...
*NODE PRINT, NSET=ALL
U1,U2
*End Step

